On the Divisibility Relation $\sigma(n)\mid\sigma(n+h)$ and a Generalized Erd\H{o}s--Sierpi\'nski Conjecture

For each fixed positive integer $h$, we study the divisibility relation $\sigma(n)\mid\sigma(n+h)$. We isolate an explicit regular family arising from integral quotients of shifted abundancy indices and show that the complementary set satisfies a subexponential saving; in particular, the number of solutions up to $x$ is $O_h(x/(\log x)^2)$. We also study the proportionality equation $\sigma(n+h)=\lambda\sigma(n)$. For every fixed nonzero integer $h$, uniformly for all real $\lambda>0$, the number of solutions up to $x$ is $O(x/\sqrt{\log\log\log x})$, with an absolute implied constant once $x$ exceeds an $h$-dependent threshold. Finally, we give an explicit family which, under Schinzel's Hypothesis $H$, produces infinitely many solutions of $\sigma(n+1)=2\sigma(n)$; the Bateman--Horn conjecture yields a precise asymptotic for the number of members of this family up to $x$. We conjecture that $\sigma(n+h)=k\sigma(n)$ has infinitely many positive integer solutions for every fixed $h,k\ge1$.

==> README.txt <==
STAGE 7C — Overleaf Release Candidate

Main document: main.tex
Compiler: pdfLaTeX
Bibliography: biblatex with Biber

Overleaf should detect main.tex automatically. If needed, set the compiler to pdfLaTeX.
The project has no external assets, shell scripts, RTL packages, or local filesystem dependencies.


==> SOURCE_MANIFEST.txt <==
STAGE 7C OVERLEAF RELEASE CANDIDATE

Master source:
  main.tex

Section sources:
  sections/introduction.tex
  sections/preliminaries.tex
  sections/divisibility.tex
  sections/levelsets.tex
  sections/conditional.tex

Bibliography:
  references.bib

Build notes:
  README.txt

Reconciliation record:
  STAGE7C_DELTA_REPORT.txt

Compiler: pdfLaTeX
Bibliography backend: Biber

No external assets are required.


==> STAGE7C_DELTA_REPORT.txt <==
STAGE 7B -> STAGE 7C FROZEN-DELTA REPORT

This pass makes no new editorial or mathematical changes. The manuscript-source deltas are limited to the four frozen-source restorations below. Approved semantic labels/citations and Stage 7A-R typography remain in place.

1. Section 1 opening
OLD STAGE 7B:
“The multiplicativity of sigma makes its behavior on a single integer accessible to the factorization of that integer, but this advantage is largely lost when one compares values at additively related arguments. For a fixed nonzero shift h, the integers n and n+h have no direct multiplicative relation, and questions concerning sigma(n) and sigma(n+h) combine the local multiplicative structure of sigma with the arithmetic dependence imposed by an additive shift. Equal values, fixed ratios, and divisibility between these shifted values are therefore natural instances of the joint value-distribution problem for sigma.”

RESTORED FROZEN TEXT:
“If n=prod_p p^{a_p}, then multiplicativity gives sigma(n)=prod_p(1+p+...+p^{a_p}), so sigma(n) is determined by the prime-power factorization of n. By contrast, for a fixed nonzero shift h, the factorizations of n and n+h are linked only through the additive relation between the two integers. Consequently, multiplicativity gives little direct information about relations between sigma(n) and sigma(n+h). Equal values, fixed ratios, and divisibility between these shifted values are therefore natural problems in the joint value distribution of sigma.”

2. Section 1 equality/multiplier/divisibility hierarchy
OLD STAGE 7B:
union_{k in N}{n: sigma(n+h)=k sigma(n)} subseteq B_h.

RESTORED FROZEN TEXT:
union_{k in N}{n: sigma(n+h)=k sigma(n)} = B_h.

3. Section 1 Mangerel negative-shift reduction
OLD STAGE 7B:
“Specializing to f_1=f_2=sigma, the prime condition is immediate from sigma(p)=p+1, so Mangerel's theorem gives logarithmic-density zero for every fixed proportionality level and every fixed nonzero shift, after interchanging the two affine forms when necessary. It does not, however, furnish a quantitative natural-density estimate uniform in the proportionality parameter.”

RESTORED FROZEN TEXT:
“For f_1=f_2=sigma, the prime-value hypothesis is immediate from sigma(p)=p+1. For a positive fixed shift h, Theorem 1.1 therefore applies directly to the relation sigma(n+h)=lambda sigma(n) for any fixed lambda>0, and yields logarithmic-density zero. If h<0, write H=-h>0 and set m=n-H. Then sigma(n+h)=lambda sigma(n) is equivalent to sigma(m+H)=lambda^{-1} sigma(m). The negative-shift case therefore follows by reindexing and replacing lambda by lambda^{-1}. Mangerel's theorem therefore gives logarithmic-density zero for every fixed nonzero shift and every fixed proportionality level, but not a quantitative natural-density estimate uniform in the level.”

4. Corollary 3.9(ii), fixed-v_0 dependence
OLD STAGE 7B:
“As v_0 is fixed once h and a member of V_h are chosen, this yields B_h(x) >>_h x/(log x)^2 with an h-dependent constant. The reverse inequality is Corollary 3.7.”

RESTORED FROZEN TEXT:
“Once h is fixed and v_0 in V_h has been chosen, v_0 is fixed as well. Thus the dependence can be absorbed into the h-dependent constant, giving B_h(x) >>_h x/(log x)^2. The reverse inequality follows from Corollary 3.7.”

NO MANUSCRIPT DELTA:
- sections/preliminaries.tex is byte-identical to Stage 7B.
- sections/levelsets.tex is byte-identical to Stage 7B.
- sections/conditional.tex is byte-identical to Stage 7B.
- main.tex is byte-identical to Stage 7B.
- references.bib is byte-identical to Stage 7B.

Release-metadata-only changes:
- README.txt identifies Stage 7C and the same pdfLaTeX/Biber workflow.
- SOURCE_MANIFEST.txt identifies the Stage 7C release candidate.
- This delta report is added to the source package.

